On Maximizing Lateral Clearance of an Autonomous Vehicle in Urban Environments

We consider the problem of maximizing distance to road agents for a self-driving car. To this extent, we employ a Model Predictive Control (MPC) approach for the steering tracking control of an Autonomous Vehicle (AV). Specifically, we first present a traditional MPC controller, which is then extended to encode the clearance maximization goal by manipulating its cost function and constraints. We provide insights on the additional information needed to achieve such goal, and how this modifies the structure of the original controller. Furthermore, a connection between commonly used safety metrics and clearance to road users is established. We implement the MPC controller using two off-the-shelf numerical solvers, assessing its computational feasibility. Finally, we show experimental results of the proposed approach on public roads in Boston and in Singapore.

==> biasing.csv <==
2.44
2.43
2.43
2.48
2.49
2.49
2.49
2.49
2.49
2.48
2.48
2.49
2.48
2.49
2.49
2.48
2.49
2.49
2.48
2.48
2.48
2.48
2.46
2.45
1.42
1.46
1.46
1.49
1.53
1.53
1.28
1.28
1.28
1.36
1.36
1.35
1.44
1.46
1.46
1.46
1.49
1.52
1.71
1.71
1.71
1.72
1.69
1.70
1.70
1.65
1.62
1.62
1.62
1.62
1.59
1.56
1.54
1.53
1.52
1.47
1.49
1.49
1.50
1.54
1.54
1.55
1.75
1.78
1.79
1.78
2.85
2.85
2.86
2.86
2.86
2.83
2.83
2.83
2.82
2.79
2.78
2.80
2.79
2.78
2.78
2.78
2.80
2.80
2.80
2.81
2.80
2.80
2.79
2.78
2.78
2.78
2.78
2.78
2.77
2.77
2.77
2.77
2.79
2.79
2.79
2.79
2.81
2.85
2.86
2.86
2.87
2.87
2.87
2.88
2.88
2.88
2.88
2.89
2.89
2.89
2.85
2.85
2.85
2.86
2.86
2.49
2.48
2.47
2.47
2.44
2.44
2.44
2.42
2.39
2.39
2.38
2.38
2.35
2.35
2.35
2.34
2.34
2.18
2.18
2.17
2.16
2.16
3.01
3.01
3.01
2.99
3.01
3.02
3.02
3.02
2.99
2.98
2.98
2.98
2.99
3.00
2.98
2.99
3.00
3.01
3.01
3.01
3.01
2.96
2.96
2.96
3.44
2.96
3.44
2.96
3.42
2.96
3.42
2.96
3.35
3.34
3.34
3.34
3.35
3.35
3.35
3.35
3.35
3.36
3.36
3.36
3.37
3.36
3.37
3.37
3.35
3.35
3.36
3.36
3.36
3.39
3.39
3.39
3.39
3.39
3.39
3.39
3.40
3.39
3.39
3.39
3.39
3.39
2.28
3.39
2.29
3.39
2.29
2.25
2.25
2.25
2.49
2.49
2.44
2.42
2.42
2.41
2.47
2.59
2.59
2.61
2.62
2.63
2.81
2.82
2.89
2.91
2.93
2.93
2.93
2.91
2.92
2.91
2.91
2.91
2.89
2.89
2.91
2.90
2.90
2.91
2.91
2.93
2.93
2.93
2.94
2.82
2.83
2.86
2.86
2.88
2.88
1.51
1.51
1.52
1.53
1.53
1.54
1.56
1.56
1.58
1.60
1.60
1.63
1.68
1.70
1.71
1.74
1.74
1.80
1.81
1.82
1.85
1.86
1.88
1.89
1.89
1.97
1.98
2.09
2.12
2.15
2.38
2.41
2.52
2.56
2.67
2.83
2.94
3.07
3.11
3.25
3.30
1.28
1.32
2.20
2.13
2.03
1.98
1.96
1.93
1.90
1.87
1.85
1.83
1.78
1.77
1.74
1.72
1.70
1.67
1.65
1.64
1.63
1.61
1.59
1.55
1.53
1.52
1.48
1.47
1.46
1.44
1.43
1.35
1.31
1.30
1.29
1.26
1.25
1.25
1.24
1.24
1.24
1.23
1.21
1.21
1.20
1.20
1.20
1.20
1.19
1.19
1.18
1.18
1.18
1.17
1.17
1.17
1.16
1.16
1.16
1.16
1.15
1.15
1.15
1.14
1.14
1.14
1.14
1.14
1.14
1.13
1.13
1.13
1.13
1.13
1.13
1.12
1.12
1.12
1.12
1.12
1.12
1.12
1.12
1.12
1.12
1.12
1.11
1.11
1.10
1.10
1.10
1.10
1.09
1.09
1.08
1.08
1.07
1.07
1.07
1.06
1.06
1.06
1.05
1.05
1.05
1.03
1.03
1.03
1.05
1.05
1.04
1.04
1.04
1.02
1.01
1.01
1.01
1.01
1.01
1.01
1.01
1.00
1.00
1.00
1.00
1.00
0.99
0.99
1.00
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
0.99
1.00
1.00
1.00
1.01
1.01
1.01
1.01
1.01
1.02
1.02
1.02
1.02
1.02
1.02
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.04
1.04
1.04
1.04
1.04
1.04
1.04
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.05
1.04
1.04
1.04
1.04
1.04
1.04
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.03
1.02
1.02
1.02
1.02
1.01
1.01
1.01
1.01
1.01
1.01
1.01
1.01
1.02
1.03
1.03
1.05
1.07
1.07
1.08
1.08
1.10
1.12
1.13
1.14
1.15
1.16
1.17
1.17
1.18
1.18
1.19
1.21
1.22
1.23
1.23
1.24
1.24
1.25
1.26
1.27
1.29
1.37
1.41
1.44
1.47
1.50
1.53
1.24
1.26
1.26
1.31
1.31
1.34
1.34
1.34
1.34
1.34
1.37
1.37
1.42
1.41
1.45
1.45
1.45
1.45
1.51
1.53
1.54
1.54
1.54
1.55
1.55
1.55
1.58
1.58
1.58
1.58
1.58
1.58
1.62
1.64
1.64
1.64
1.67
1.68
1.69
1.70
1.70
1.70
1.71
1.82
0.86
0.86
0.98
0.96
0.96
1.17
1.17
1.38
1.43
1.43
1.43
1.43
1.47
1.47
1.49
1.52
1.48
1.55
1.48
1.55
1.52
1.56
1.52
1.56
1.52
1.56
1.51
1.56
1.51
1.56
1.54
1.57
1.56
1.58
1.56
1.58
1.59
1.59
1.59
1.59
1.60
1.60
1.60
2.01
1.98
1.98
1.98
2.25
2.26
1.98
2.26
1.98
2.27
1.99
1.99
1.99
1.78
1.75
1.75
1.76
1.78
1.79
1.79
1.79
1.80
1.82
1.82
1.85
1.86
1.88
1.88
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.87
1.23
1.86
1.23
1.23
1.23
1.86
1.86
1.22
1.22
1.22
1.22
1.22
1.22
1.85
1.85
1.21
1.85
1.85
1.85
1.21
1.84
1.84
1.20
1.81
1.80
1.80
1.20
1.20
1.19
1.73
1.19
1.19
1.68
1.68
1.68
1.18
1.63
1.18
1.63
1.17
1.17
1.17
1.17
1.16
1.16
1.15
1.14
1.14
1.12
1.12
1.10
1.10
1.09
1.09
1.09
1.08
1.08
1.07
1.07
1.07
1.07
1.07
1.07
1.50
1.50
1.50
1.07
1.07
1.07
1.62
1.07
1.07
1.07
1.59
1.07
1.56
1.56
1.07
1.61
1.61
1.07
1.59
1.07
1.59
1.59
1.58
1.58
1.07
1.57
1.07
1.07
1.59
1.59
1.07
1.59
1.07
1.07
1.59
1.59
1.59
1.07
1.07
1.59
1.07
1.07
1.59
1.59
1.60
1.60
1.60
1.60
1.07
1.06
1.60
1.60
1.06
1.06
1.06
1.61
1.61
1.07
1.61
1.07
1.61
1.61
1.61
1.07
1.07
1.07
1.07
1.07
1.07
1.62
1.07
1.07
1.07
1.07
1.07
1.07
1.07
1.07
1.07
1.07
1.07
1.06
1.06
1.06
1.05
1.05
1.04
1.04
1.04
1.04
1.03
1.03
1.03
1.03
1.02
1.02
1.02
1.01
1.01
1.00
0.99
0.99
0.98
0.98
0.97
0.97
0.97
0.96
0.96
0.96
0.96
0.96
0.95
0.95
0.95
0.94
0.93
0.86
0.86
0.85
0.85
0.85
0.84
0.84
0.83
0.82
0.82
0.81
0.79
0.79
0.77
0.77
0.75
0.75
0.74
0.74
0.73
0.72
0.72
0.71
0.69
0.69
0.69
0.69
0.68
0.68
0.68
0.68
0.67
0.67
0.67
0.67
0.66
0.66
0.66
0.66
0.66
0.66
0.67
0.66
0.66
0.67
0.67
2.35
2.35
0.67
2.36
2.36
0.68
0.68
2.36
2.36
0.68
0.69
0.69
2.37
2.37
0.69
0.69
2.37
2.38
2.38
2.38
0.71
0.71
2.39
2.39
0.72
2.39
2.39
2.40
0.73
0.73
0.73
2.41
2.41
0.74
0.74
0.74
2.42
0.74
0.74
2.42
2.42
2.42
2.42
0.74
0.74
2.42
2.42
0.74
2.42
0.75
0.75
0.75
0.75
0.75
2.42
0.75
0.75
2.42
2.42
2.42
0.76
0.76
0.76
0.76
0.76
2.43
0.76
0.76
2.43
0.76
0.76
2.43
0.76
0.76
2.43
2.43
2.43
0.76
2.43
0.76
0.69
0.69
0.69
0.68
0.68
2.42
2.42
0.68
2.42
0.68
2.42
0.68
0.68
0.68
2.42
2.42
2.42
2.42
2.42
0.68
2.41
0.68
0.68
0.76
0.76
0.76
0.76
0.76
2.41
0.76
0.76
2.41
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.77
0.77
0.77
0.77
0.77
0.77
0.77
0.77
0.78
0.78
0.78
0.78
0.78
0.78
0.78
0.78
0.78
0.78
0.79
0.79
0.79
0.79
0.80
0.80
0.80
0.80
0.80
0.81
0.77
0.78
0.78
0.78
0.78
0.78
0.78
0.79
0.79
0.79
0.79
0.79
0.79
0.79
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.79
0.79
0.79
0.79
0.79
0.79
0.79
0.79
0.79
0.79
0.79
0.79
0.78
0.77
0.77
0.76
0.76
0.76
0.76
0.75
0.75
0.75
0.75
0.75
0.74
0.74
0.74
0.75
0.75
0.74
0.74
0.74
0.75
0.75
0.75
0.75
0.75
0.75
0.75
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.75
0.75
0.75
0.75
0.75
0.74
0.74
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.73
0.74
0.74
0.74
0.74
0.74
0.74
0.74
0.74
0.74
0.74
0.74
2.25
2.25
0.74
0.74
0.74
2.25
2.25
0.74
0.74
0.74
0.74
2.24
0.74
0.74
0.74
0.74
0.74
2.24
2.24
0.74
2.24
2.24
2.23
0.75
0.75
0.75
2.23
0.75
0.75
0.75
0.75
2.23
0.75
2.23
2.23
0.75
2.23
0.75
2.23
2.23
0.75
0.75
2.22
0.75
0.75
0.75
2.22
2.22
2.20
0.75
2.19
2.19
0.75
0.75
2.18
2.17
2.17
2.17
2.16
1.83
1.83
1.84
1.84
1.85
1.86
1.86
1.86
1.86
1.86
1.86
1.87
1.88
1.89
1.89
1.89
1.89
1.89
1.90
1.90
1.90
1.90
1.90
0.75
0.75
0.76
0.76
0.76
0.76
0.76
0.76
0.76
0.77
0.77
0.77
0.77
0.77
0.78
0.79
0.79
0.79
0.79
0.79
0.79
0.79
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.80
0.79
0.79
0.79
0.79
0.78
0.78
0.79
0.79
0.80
0.80
0.81
0.81
0.81
0.81
0.82
0.82
0.82
0.83
0.83
0.83
0.83
0.83
0.83
0.83
0.83
0.83
0.82
0.82
0.82
3.18
3.18
3.19
3.19
3.18
3.18
3.18
3.18
3.18
3.18
3.18
3.18
3.18
3.18
3.19
3.19
3.18
3.18
3.18
3.18
3.18
3.18
3.18
3.17
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.16
3.17
3.17
3.17
3.17
3.17
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.21
3.22
3.22
3.22
3.22
3.21
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.22
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.23
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.24
3.23
3.24
3.24
3.24
3.25
3.25
3.25
3.26
3.27
3.30
3.30
3.32
3.33
3.36
3.37
3.38
3.39
3.45
3.47
3.50
3.52
3.54
3.58
3.67
3.68
2.66
2.40
2.40
2.40
2.39
2.39
2.39
2.38
2.38
2.38
2.38
2.37
2.37
2.36
2.36
2.35
2.35
2.35
2.35
2.35
2.35
2.35
2.35
2.35
2.36
2.36
2.35
2.29
2.36
2.29
2.36
2.29
2.36
2.28
2.35
2.25
2.35
2.25
2.35
2.25
2.25
2.25
2.24
2.24
2.24
2.23
2.24
2.24
2.24
2.24
2.23
2.23
2.23
2.23
2.23
2.23
2.18
2.18
2.18
2.18
2.19
2.19
2.19
2.19
2.19
1.27
1.26
1.25
1.25
1.21
1.20
1.19
1.18
1.17
1.16
1.15
1.14
1.14
1.12
1.12
1.11
1.11
1.10
1.09
1.09
1.07
1.06
1.05
1.05
1.04
1.03
1.02
1.01
1.01
1.00
1.00
0.99
0.99
0.97
0.96
0.95
0.95
0.93
0.93
0.92
0.91
0.90
0.89
0.88
0.88
0.87
0.86
0.85
0.84
0.84
0.83
0.82
0.80
0.78
0.77
0.77
0.74
0.74
0.73
0.72
0.70
0.69
0.69
0.68
0.67
0.67
0.66
0.65
0.65
0.65
0.63
0.63
0.63
0.62
0.61
0.61
0.60
0.60
0.59
0.59
0.59
0.59
0.59
0.59
0.59
0.59
0.59
0.60
0.60
0.60
0.60
0.60
0.60
0.60
0.60
0.60
0.60
0.60
0.60
0.60
0.60
0.61
0.61
0.61
0.61
0.61
0.61
0.61
0.61
0.61
0.61
0.62
0.62
0.62
0.62
0.62
0.62
0.62
0.62
0.63
0.63
0.63
0.63
0.63
0.63
0.63
0.64
0.64
0.64
0.64
0.64
0.64
0.66
0.66
0.66
0.66
0.67
0.67
0.67
0.67
0.67
0.68
0.68
0.68
0.68
0.68
0.68
0.68
0.68
1.29
0.68
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.30
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.69
1.29
0.68
1.29
0.68
1.29
0.69
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.67
1.29
0.67
1.29
0.68
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.66
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.67
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.68
1.29
0.69
1.29
0.69
1.28
0.71
1.28
0.71
1.28
0.71
1.28
0.72
1.28
0.72
1.28
0.72
1.28
0.72
1.28
0.72
1.28
0.72
1.28
0.73
1.28
0.76
1.28
0.76
1.28
0.76
1.28
0.75
1.29
0.75
1.29
0.74
1.29
0.76
1.29
0.76
1.29
0.76
1.28
0.77
1.28
0.77
1.28
0.78
1.27
0.79
1.27
0.79
1.26
0.80
1.26
0.80
1.25
0.80
1.25
0.81
1.24
0.81
1.24
0.82
1.24
0.82
1.23
0.83
1.22
0.85
1.20
0.85
1.19
0.86
1.18
0.87
1.17
0.88
1.16
0.88
1.15
0.88
1.14
0.89
1.12
0.90
1.12
0.90
1.11
0.90
1.11
0.90
1.10
0.91
0.96
0.91
0.96
0.92
0.95
1.21
0.92
0.94
1.21
0.92
0.94
1.20
0.92
0.92
1.18
0.93
0.91
1.17
0.93
0.87
1.15
0.84
1.02
0.83
1.02
0.79
0.99
0.78
0.98
0.75
0.95
0.74
0.94
0.81
0.91
0.80
0.90
0.79
0.89
0.77
0.86
0.76
0.85
0.75
0.83
0.75
0.83
0.74
0.82
0.74
0.81
0.74
0.80
0.73
0.79
0.72
0.77
0.72
0.76
0.72
0.76
0.71
0.74
0.71
0.73
0.70
0.69
0.69
0.69
0.69
0.67
0.68
0.70
0.67
0.71
0.67
0.72
0.66
0.74
0.66
0.75
0.65
0.77
0.65
0.77
0.64
0.77
0.64
0.79
0.60
0.83
0.60
0.85
0.59
0.86
0.59
0.88
0.59
0.91
0.59
1.15
0.59
1.16
1.15
1.16
1.16
1.12
1.12
1.11
1.12
1.12
1.13
1.13
0.73
1.14
0.67
0.28
0.13
0.13
0.14
0.17
0.18
0.19
0.21
0.22
0.23
0.24
0.24
0.26
0.28
0.31
0.32
0.33
0.34
0.35
0.34
0.34
0.36
0.35
0.36
0.36
0.36
0.36
0.41
0.48
0.60
0.63
0.67
0.71
0.75
0.80
0.84
0.92
1.04
1.07
1.11
1.84
1.87
1.88
1.94

==> no_biasing.csv <==
2.40613
2.40607
2.43889
2.44837
2.45691
2.50815
2.50503
1.60727
1.52803
1.56437
1.59041
1.37053
1.47135
1.57477
1.64320
1.64294
1.82497
1.65860
2.00644
1.90712
1.88002
1.76324
1.76161
1.76104
1.75558
1.78453
1.83186
2.93349
2.93906
2.85729
2.88292
2.88282
2.87016
2.86742
2.84176
2.85011
2.87790
2.86777
2.84546
2.83856
2.82732
2.82127
2.82151
2.83703
2.85363
2.87410
2.87081
2.86658
2.86662
2.36380
2.34173
2.31649
2.28215
2.27076
2.23796
2.86313
2.99402
2.99654
2.97331
2.96634
2.94554
2.95407
2.96782
2.95610
2.98547
2.96551
3.47477
3.37887
3.38256
3.39940
3.40929
3.42570
3.43833
3.39594
3.41123
3.42007
3.42226
3.45919
3.45426
3.46019
3.45836
2.43301
3.45458
2.42482
2.34378
2.31148
2.50655
2.48166
2.48665
2.56724
2.81827
2.81663
2.98966
3.04274
3.13801
3.15281
3.11758
3.13336
3.16909
3.21214
3.10310
1.24751
1.29801
1.30470
1.31810
1.36041
1.37709
1.40435
1.42462
1.43907
1.55095
1.58817
1.70184
1.72535
1.92458
2.23555
2.24414
2.40100
2.52609
2.06941
2.06941
1.75175
1.61049
1.61049
1.52560
1.52560
1.45153
1.37718
1.37718
1.29009
1.25417
1.25417
1.23875
1.23876
1.21398
1.21397
1.20675
1.20675
1.20675
1.19762
1.19239
1.19239
1.19238
1.18920
1.18820
1.18821
1.18818
1.18817
1.19190
1.19189
1.19636
1.19874
1.19604
1.19600
1.17249
1.17249
1.16223
1.16216
1.14585
1.12845
1.12845
1.10999
1.10999
1.09038
1.09037
1.06966
1.05630
1.05637
1.07837
1.06576
1.05820
1.05820
1.05059
1.05058
1.04307
1.03550
1.03046
1.01265
0.99097
0.97590
0.95235
0.95235
0.92769
0.90189
0.87503
0.87503
0.85651
0.55711
0.81799
0.53719
0.78783
0.78783
0.76501
0.76501
0.72793
0.70940
0.70940
0.66122
0.65310
0.64093
0.64093
0.65137
0.65137
0.68330
0.70023
0.72582
0.72581
0.74417
0.74792
0.74969
0.74969
0.74751
0.74751
0.76230
0.77041
0.77630
0.77630
0.77601
0.77601
0.77257
0.77257
0.77226
0.77226
0.77226
0.77497
0.77498
0.82878
0.82880
0.82880
0.86648
0.89418
0.91965
0.94286
1.01020
1.09493
1.20635
1.20637
1.20630
0.84651
0.87764
0.93668
0.98751
1.00511
1.04231
1.07460
1.14940
1.18991
1.26386
1.29380
1.31103
1.32851
0.92425
1.34838
0.95296
1.35348
0.94299
1.00248
1.04782
0.60553
0.72137
0.88113
0.80631
1.13334
0.80631
1.13334
0.86767
1.16410
0.92540
1.18536
1.04396
1.21688
1.10308
1.21881
1.13476
1.22940
1.16264
1.14426
1.15215
1.15808
1.17113
1.40946
1.40950
1.24501
1.26000
1.26794
1.30114
1.31357
1.33568
1.32631
1.31863
1.31317
0.62961
1.30972
0.62153
1.31047
0.62152
0.60940
1.31041
1.31149
1.31343
0.59324
1.30384
1.29945
0.59697
0.58741
1.29131
0.58262
0.58262
1.27424
0.57545
1.26782
1.21759
1.21603
0.56109
0.55631
1.10000
1.05077
1.04515
0.54194
0.54194
0.52815
0.52815
0.52815
0.52815
0.52815
0.52815
0.52815
1.08013
0.52815
0.52815
0.52815
1.06997
1.05123
0.52815
0.52815
0.52815
0.52815
0.52815
1.04733
1.04362
1.04362
1.04968
1.04981
1.05577
0.53659
1.06578
0.53967
1.07073
0.54378
0.55097
0.55097
0.55052
0.55052
0.55370
0.55845
0.56083
0.56242
0.56242
0.56638
0.56638
0.56876
0.57193
0.57193
0.57748
0.57986
0.58382
0.58382
0.58699
0.58699
0.59175
0.54060
0.54117
0.54117
0.54118
0.54122
0.54230
0.54277
0.54277
0.54381
0.54416
0.54551
0.54556
0.54618
0.54659
0.54736
0.54736
0.54797
0.54803
2.24822
2.24679
0.54905
0.54936
0.54943
2.24218
0.55034
2.23916
2.23773
0.55059
0.55136
2.23477
0.55182
2.23253
0.55190
2.23090
2.22856
0.55290
2.22802
0.55344
2.22695
0.55390
0.55382
2.22419
2.22419
0.55459
2.22235
0.55566
2.22068
2.21954
0.55622
2.21840
2.21781
0.55705
2.21690
2.21639
2.21583
0.55798
2.21512
0.55858
0.55860
0.46384
0.46257
0.46256
2.21115
0.46095
0.56193
0.56182
0.56229
0.56275
0.56286
0.56363
0.56363
0.56454
0.56755
0.56648
0.56647
0.56784
0.56839
0.56829
0.56901
0.56937
0.56938
0.56992
0.52449
0.52445
0.52442
0.52438
0.52436
0.52432
0.52429
0.52424
0.52422
0.52406
0.52405
0.52398
0.52398
0.52393
0.52387
0.52387
0.52388
0.52374
0.52374
0.52372
0.52372
0.52353
0.52353
0.52343
0.52338
0.52335
0.52331
0.52325
0.52317
0.52318
0.24287
0.24289
0.24291
0.24293
0.24295
0.52307
0.52301
0.52298
0.52298
0.52293
0.52293
0.52286
0.52270
0.52271
0.52264
0.52260
0.52256
0.52250
0.52250
0.52245
0.52243
0.52239
0.52234
0.52234
0.52235
0.52235
0.52235
1.99907
1.99895
0.52235
0.52234
2.00035
0.52235
1.99822
0.52235
0.52234
2.00209
0.52235
1.99938
0.52235
1.99609
1.99372
0.52235
0.52234
1.99134
0.52235
1.99034
1.98899
1.99032
1.99063
1.98872
1.97445
1.63302
1.64184
1.64646
1.65205
1.65394
1.66563
0.45224
0.45218
0.45219
0.43852
0.43474
0.42812
0.42734
0.41857
0.41842
0.39402
0.39546
0.38149
0.37094
0.36266
0.35606
0.35493
0.34763
0.34165
0.32468
0.33208
0.34361
0.36441
0.36491
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
2.40613
2.40607
2.43889
2.44837
2.45691
2.50815
2.50503
1.60727
1.52803
1.56437
1.59041
1.37053
1.47135
1.57477
1.64320
1.64294
1.82497
1.65860
2.00644
1.90712
1.88002
1.76324
1.76161
1.76104
1.75558
1.78453
1.83186
2.93349
2.93906
2.85729
2.88292
2.88282
2.87016
2.86742
2.84176
2.85011
2.87790
2.86777
2.84546
2.83856
2.82732
2.82127
2.82151
2.83703
2.85363
2.87410
2.87081
2.86658
2.86662
2.36380
2.34173
2.31649
2.28215
2.27076
2.23796
2.86313
2.99402
2.99654
2.97331
2.96634
2.94554
2.95407
2.96782
2.95610
2.98547
2.96551
3.47477
3.37887
3.38256
3.39940
3.40929
3.42570
3.43833
3.39594
3.41123
3.42007
3.42226
3.45919
3.45426
3.46019
3.45836
2.43301
3.45458
2.42482
2.34378
2.31148
2.50655
2.48166
2.48665
2.56724
2.81827
2.81663
2.98966
3.04274
3.13801
3.15281
3.11758
3.13336
3.16909
3.21214
3.10310
1.24751
1.29801
1.30470
1.31810
1.36041
1.37709
1.40435
1.42462
1.43907
1.55095
1.58817
1.70184
1.72535
1.92458
2.23555
2.24414
2.40100
2.52609
2.06941
2.06941
1.75175
1.61049
1.61049
1.52560
1.52560
1.45153
1.37718
1.37718
1.29009
1.25417
1.25417
1.23875
1.23876
1.21398
1.21397
1.20675
1.20675
1.20675
1.19762
1.19239
1.19239
1.19238
1.18920
1.18820
1.18821
1.18818
1.18817
1.19190
1.19189
1.19636
1.19874
1.19604
1.19600
1.17249
1.17249
1.16223
1.16216
1.14585
1.12845
1.12845
1.10999
1.10999
1.09038
1.09037
1.06966
1.05630
1.05637
1.07837
1.06576
1.05820
1.05820
1.05059
1.05058
1.04307
1.03550
1.03046
1.01265
0.99097
0.97590
0.95235
0.95235
0.92769
0.90189
0.87503
0.87503
0.85651
0.55711
0.81799
0.53719
0.78783
0.78783
0.76501
0.76501
0.72793
0.70940
0.70940
0.66122
0.65310
0.64093
0.64093
0.65137
0.65137
0.68330
0.70023
0.72582
0.72581
0.74417
0.74792
0.74969
0.74969
0.74751
0.74751
0.76230
0.77041
0.77630
0.77630
0.77601
0.77601
0.77257
0.77257
0.77226
0.77226
0.77226
0.77497
0.77498
0.82878
0.82880
0.82880
0.86648
0.89418
0.91965
0.94286
1.01020
1.09493
1.20635
1.20637
1.20630
0.84651
0.87764
0.93668
0.98751
1.00511
1.04231
1.07460
1.14940
1.18991
1.26386
1.29380
1.31103
1.32851
0.92425
1.34838
0.95296
1.35348
0.94299
1.00248
1.04782
0.60553
0.72137
0.88113
0.80631
1.13334
0.80631
1.13334
0.86767
1.16410
0.92540
1.18536
1.04396
1.21688
1.10308
1.21881
1.13476
1.22940
1.16264
1.14426
1.15215
1.15808
1.17113
1.40946
1.40950
1.24501
1.26000
1.26794
1.30114
1.31357
1.33568
1.32631
1.31863
1.31317
0.62961
1.30972
0.62153
1.31047
0.62152
0.60940
1.31041
1.31149
1.31343
0.59324
1.30384
1.29945
0.59697
0.58741
1.29131
0.58262
0.58262
1.27424
0.57545
1.26782
1.21759
1.21603
0.56109
0.55631
1.10000
1.05077
1.04515
0.54194
0.54194
0.52815
0.52815
0.52815
0.52815
0.52815
0.52815
0.52815
1.08013
0.52815
0.52815
0.52815
1.06997
1.05123
0.52815
0.52815
0.52815
0.52815
0.52815
1.04733
1.04362
1.04362
1.04968
1.04981
1.05577
0.53659
1.06578
0.53967
1.07073
0.54378
0.55097
0.55097
0.55052
0.55052
0.55370
0.55845
0.56083
0.56242
0.56242
0.56638
0.56638
0.56876
0.57193
0.57193
0.57748
0.57986
0.58382
0.58382
0.58699
0.58699
0.59175
0.54060
0.54117
0.54117
0.54118
0.54122
0.54230
0.54277
0.54277
0.54381
0.54416
0.54551
0.54556
0.54618
0.54659
0.54736
0.54736
0.54797
0.54803
2.24822
2.24679
0.54905
0.54936
0.54943
2.24218
0.55034
2.23916
2.23773
0.55059
0.55136
2.23477
0.55182
2.23253
0.55190
2.23090
2.22856
0.55290
2.22802
0.55344
2.22695
0.55390
0.55382
2.22419
2.22419
0.55459
2.22235
0.55566
2.22068
2.21954
0.55622
2.21840
2.21781
0.55705
2.21690
2.21639
2.21583
0.55798
2.21512
0.55858
0.55860
0.46384
0.46257
0.46256
2.21115
0.46095
0.56193
0.56182
0.56229
0.56275
0.56286
0.56363
0.56363
0.56454
0.56755
0.56648
0.56647
0.56784
0.56839
0.56829
0.56901
0.56937
0.56938
0.56992
0.52449
0.52445
0.52442
0.52438
0.52436
0.52432
0.52429
0.52424
0.52422
0.52406
0.52405
0.52398
0.52398
0.52393
0.52387
0.52387
0.52388
0.52374
0.52374
0.52372
0.52372
0.52353
0.52353
0.52343
0.52338
0.52335
0.52331
0.52325
0.52317
0.52318
0.24287
0.24289
0.24291
0.24293
0.24295
0.52307
0.52301
0.52298
0.52298
0.52293
0.52293
0.52286
0.52270
0.52271
0.52264
0.52260
0.52256
0.52250
0.52250
0.52245
0.52243
0.52239
0.52234
0.52234
0.52235
0.52235
0.52235
1.99907
1.99895
0.52235
0.52234
2.00035
0.52235
1.99822
0.52235
0.52234
2.00209
0.52235
1.99938
0.52235
1.99609
1.99372
0.52235
0.52234
1.99134
0.52235
1.99034
1.98899
1.99032
1.99063
1.98872
1.97445
1.63302
1.64184
1.64646
1.65205
1.65394
1.66563
0.45224
0.45218
0.45219
0.43852
0.43474
0.42812
0.42734
0.41857
0.41842
0.39402
0.39546
0.38149
0.37094
0.36266
0.35606
0.35493
0.34763
0.34165
0.32468
0.33208
0.34361
0.36441
0.36491
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
2.40613
2.40607
2.43889
2.44837
2.45691
2.50815
2.50503
1.60727
1.52803
1.56437
1.59041
1.37053
1.47135
1.57477
1.64320
1.64294
1.82497
1.65860
2.00644
1.90712
1.88002
1.76324
1.76161
1.76104
1.75558
1.78453
1.83186
2.93349
2.93906
2.85729
2.88292
2.88282
2.87016
2.86742
2.84176
2.85011
2.87790
2.86777
2.84546
2.83856
2.82732
2.82127
2.82151
2.83703
2.85363
2.87410
2.87081
2.86658
2.86662
2.36380
2.34173
2.31649
2.28215
2.27076
2.23796
2.86313
2.99402
2.99654
2.97331
2.96634
2.94554
2.95407
2.96782
2.95610
2.98547
2.96551
3.47477
3.37887
3.38256
3.39940
3.40929
3.42570
3.43833
3.39594
3.41123
3.42007
3.42226
3.45919
3.45426
3.46019
3.45836
2.43301
3.45458
2.42482
2.34378
2.31148
2.50655
2.48166
2.48665
2.56724
2.81827
2.81663
2.98966
3.04274
3.13801
3.15281
3.11758
3.13336
3.16909
3.21214
3.10310
1.24751
1.29801
1.30470
1.31810
1.36041
1.37709
1.40435
1.42462
1.43907
1.55095
1.58817
1.70184
1.72535
1.92458
2.23555
2.24414
2.40100
2.52609
2.06941
2.06941
1.75175
1.61049
1.61049
1.52560
1.52560
1.45153
1.37718
1.37718
1.29009
1.25417
1.25417
1.23875
1.23876
1.21398
1.21397
1.20675
1.20675
1.20675
1.19762
1.19239
1.19239
1.19238
1.18920
1.18820
1.18821
1.18818
1.18817
1.19190
1.19189
1.19636
1.19874
1.19604
1.19600
1.17249
1.17249
1.16223
1.16216
1.14585
1.12845
1.12845
1.10999
1.10999
1.09038
1.09037
1.06966
1.05630
1.05637
1.07837
1.06576
1.05820
1.05820
1.05059
1.05058
1.04307
1.03550
1.03046
1.01265
0.99097
0.97590
0.95235
0.95235
0.92769
0.90189
0.87503
0.87503
0.85651
0.55711
0.81799
0.53719
0.78783
0.78783
0.76501
0.76501
0.72793
0.70940
0.70940
0.66122
0.65310
0.64093
0.64093
0.65137
0.65137
0.68330
0.70023
0.72582
0.72581
0.74417
0.74792
0.74969
0.74969
0.74751
0.74751
0.76230
0.77041
0.77630
0.77630
0.77601
0.77601
0.77257
0.77257
0.77226
0.77226
0.77226
0.77497
0.77498
0.82878
0.82880
0.82880
0.86648
0.89418
0.91965
0.94286
1.01020
1.09493
1.20635
1.20637
1.20630
0.84651
0.87764
0.93668
0.98751
1.00511
1.04231
1.07460
1.14940
1.18991
1.26386
1.29380
1.31103
1.32851
0.92425
1.34838
0.95296
1.35348
0.94299
1.00248
1.04782
0.60553
0.72137
0.88113
0.80631
1.13334
0.80631
1.13334
0.86767
1.16410
0.92540
1.18536
1.04396
1.21688
1.10308
1.21881
1.13476
1.22940
1.16264
1.14426
1.15215
1.15808
1.17113
1.40946
1.40950
1.24501
1.26000
1.26794
1.30114
1.31357
1.33568
1.32631
1.31863
1.31317
0.62961
1.30972
0.62153
1.31047
0.62152
0.60940
1.31041
1.31149
1.31343
0.59324
1.30384
1.29945
0.59697
0.58741
1.29131
0.58262
0.58262
1.27424
0.57545
1.26782
1.21759
1.21603
0.56109
0.55631
1.10000
1.05077
1.04515
0.54194
0.54194
0.52815
0.52815
0.52815
0.52815
0.52815
0.52815
0.52815
1.08013
0.52815
0.52815
0.52815
1.06997
1.05123
0.52815
0.52815
0.52815
0.52815
0.52815
1.04733
1.04362
1.04362
1.04968
1.04981
1.05577
0.53659
1.06578
0.53967
1.07073
0.54378
0.55097
0.55097
0.55052
0.55052
0.55370
0.55845
0.56083
0.56242
0.56242
0.56638
0.56638
0.56876
0.57193
0.57193
0.57748
0.57986
0.58382
0.58382
0.58699
0.58699
0.59175
0.54060
0.54117
0.54117
0.54118
0.54122
0.54230
0.54277
0.54277
0.54381
0.54416
0.54551
0.54556
0.54618
0.54659
0.54736
0.54736
0.54797
0.54803
2.24822
2.24679
0.54905
0.54936
0.54943
2.24218
0.55034
2.23916
2.23773
0.55059
0.55136
2.23477
0.55182
2.23253
0.55190
2.23090
2.22856
0.55290
2.22802
0.55344
2.22695
0.55390
0.55382
2.22419
2.22419
0.55459
2.22235
0.55566
2.22068
2.21954
0.55622
2.21840
2.21781
0.55705
2.21690
2.21639
2.21583
0.55798
2.21512
0.55858
0.55860
0.46384
0.46257
0.46256
2.21115
0.46095
0.56193
0.56182
0.56229
0.56275
0.56286
0.56363
0.56363
0.56454
0.56755
0.56648
0.56647
0.56784
0.56839
0.56829
0.56901
0.56937
0.56938
0.56992
0.52449
0.52445
0.52442
0.52438
0.52436
0.52432
0.52429
0.52424
0.52422
0.52406
0.52405
0.52398
0.52398
0.52393
0.52387
0.52387
0.52388
0.52374
0.52374
0.52372
0.52372
0.52353
0.52353
0.52343
0.52338
0.52335
0.52331
0.52325
0.52317
0.52318
0.24287
0.24289
0.24291
0.24293
0.24295
0.52307
0.52301
0.52298
0.52298
0.52293
0.52293
0.52286
0.52270
0.52271
0.52264
0.52260
0.52256
0.52250
0.52250
0.52245
0.52243
0.52239
0.52234
0.52234
0.52235
0.52235
0.52235
1.99907
1.99895
0.52235
0.52234
2.00035
0.52235
1.99822
0.52235
0.52234
2.00209
0.52235
1.99938
0.52235
1.99609
1.99372
0.52235
0.52234
1.99134
0.52235
1.99034
1.98899
1.99032
1.99063
1.98872
1.97445
1.63302
1.64184
1.64646
1.65205
1.65394
1.66563
0.45224
0.45218
0.45219
0.43852
0.43474
0.42812
0.42734
0.41857
0.41842
0.39402
0.39546
0.38149
0.37094
0.36266
0.35606
0.35493
0.34763
0.34165
0.32468
0.33208
0.34361
0.36441
0.36491
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.43852
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
0.45224
